FwdLLM: Efficient FedLLM using Forward Gradient

Large Language Models (LLMs) are transforming the landscape of mobile intelligence. Federated Learning (FL), a method to preserve user data privacy, is often employed in fine-tuning LLMs to downstream mobile tasks, an approach known as FedLLM. Though recent efforts have addressed the network issue induced by the vast model size, they have not practically mitigated vital challenges concerning integration with mobile devices, such as significant memory consumption and sluggish model convergence. In response to these challenges, this work introduces FwdLLM, an innovative FL protocol designed to enhance the FedLLM efficiency. The key idea of FwdLLM to employ backpropagation (BP)-free training methods, requiring devices only to execute ``perturbed inferences''. Consequently, FwdLLM delivers way better memory efficiency and time efficiency (expedited by mobile NPUs and an expanded array of participant devices). FwdLLM centers around three key designs: (1) it combines BP-free training with parameter-efficient training methods, an essential way to scale the approach to the LLM era; (2) it systematically and adaptively allocates computational loads across devices, striking a careful balance between convergence speed and accuracy; (3) it discriminatively samples perturbed predictions that are more valuable to model convergence. Comprehensive experiments with five LLMs and three NLP tasks illustrate FwdLLM's significant advantages over conventional methods, including up to three orders of magnitude faster convergence and a 14.6x reduction in memory footprint. Uniquely, FwdLLM paves the way for federated learning of billion-parameter LLMs such as LLaMA on COTS mobile devices -- a feat previously unattained.

==> tmp.txt <==
Here, we provide a brief introduction to the mathematical basis of forward gradients.
To compute the directional derivatives of deep learning functions, denoted as \(f\), with respect to a vector \(v\) at a point \(\theta\), the following equation can be used~\cite{rumelhart1985learning, lecun2015deep}:
\begin{equation}
    \nabla_v f(\theta) = \lim _{h \rightarrow 0} \frac{f(\theta+h \cdot v) - f(\theta)}{h},
    \label{eq:directional-derivative}
\end{equation}
where \(v \in N(0,1)\) represents the weight perturbations, and \(\nabla_v f(\theta)\) is the directional derivative of \(f\) at the model weight point \(\theta\) in the direction \(v\)~\cite{deisenroth2020mathematics}.
In simpler terms, \(\nabla_v f(\theta)\) signifies the slope of \(f\) in the direction of \(v\).
The direction of steepest ascent can be identified using the gradient \(\nabla f(\theta)\).
Nevertheless, determining the gradient \(\nabla f(\theta)\) can be computationally demanding, as it necessitates both a forward pass and a backward pass, which we have empirically validated in Section~\ref{sec:bkgnd}~\cite{baydin2022gradients}.
As an alternative, we leverage the forward gradient \(g_{v}\), which is more cost-effective to compute:
\begin{equation}
    g_v(\theta) := \nabla_v f(\theta) v = (\nabla f(\theta) \cdot v) v,
    \label{eq:forward-gradient}
\end{equation}
where \(g_v(\theta)\) is established as an unbiased estimator of the gradient \(\nabla f(\theta)\)~\cite{baydin2022gradients}.

